Distributed and Private Textual Data Synthesis from Embeddings

We revisit differentially private (DP) text synthesis in the realistic setting of distributed users, where privacy concerns preclude a trusted curator with access to raw user texts. Existing DP text synthesis pipelines are designed for a trusted, centralized curator and often cannot be deployed in distributed settings due to unrealistic trust and access assumptions; when adapted naively, they require repeated, tightly synchronized user participation and incur significant overhead. To address this gap, we propose a DP--cryptography co-design for textual data synthesis that requires no trusted curator and requires only lightweight user participation. Our approach has two optimized components. First, we design a distributed-friendly DP synthesis algorithm that releases a one-time DP summary in an embedding space: it identifies frequent semantic regions and releases their DP centroids, enabling training-free, non-iterative offline text synthesis. We further introduce semantic support protection, which ensures the released summary avoids semantic neighborhoods of infrequent texts, reducing the risk of exposing rare user data. Second, we develop a custom secure protocol that implements this algorithm over distributed user data, enforcing end-to-end DP guarantees without requiring a trusted curator. On four benchmarks, we achieve utility comparable to the state-of-the-art centralized DP synthesis method.

==> data/instructions2m_distance_histogram_eps2.dat <==
distance uncommon common
0.030303 0.000000 3.023324
0.090909 0.000000 0.574279
0.151515 0.000000 0.000000
0.212121 0.000000 0.000000
0.272727 0.000000 0.423145
0.333333 0.000000 0.544746
0.393939 0.000000 0.000000
0.454545 0.000000 0.333028
0.515152 0.000072 0.771988
0.575758 0.000217 0.718120
0.636364 0.000000 0.089900
0.696970 0.000000 0.000000
0.757576 0.000361 0.000000
0.818182 0.000794 0.000000
0.878788 0.001877 0.070909
0.939394 0.011192 0.006427
1.000000 0.030906 0.107014
1.060606 0.143552 1.125451
1.121212 0.546192 2.842512
1.181818 1.529901 2.393299
1.242424 2.069595 1.177947
1.303030 1.749201 0.462860
1.363636 1.353927 0.292952
1.424242 1.116791 0.190054
1.484848 0.931574 0.071343
1.545455 0.834308 0.060511
1.606061 0.773507 0.149256
1.666667 0.720434 0.115462
1.727273 0.677397 0.151423
1.787879 0.610964 0.122611
1.848485 0.554929 0.110697
1.909091 0.491313 0.108819
1.969697 0.426469 0.071992
2.030303 0.366896 0.045997
2.090909 0.313894 0.068815
2.151515 0.249989 0.086868
2.212121 0.212873 0.010759
2.272727 0.174963 0.002311
2.333333 0.130266 0.039137
2.393939 0.103693 0.008232
2.454545 0.081452 0.053579
2.515152 0.066794 0.004405
2.575758 0.045564 0.032422
2.636364 0.036971 0.000000
2.696970 0.029678 0.019208
2.757576 0.018413 0.006499
2.818182 0.017475 0.000000
2.878788 0.011192 0.000072
2.939394 0.008593 0.000000
3.000000 0.006282 0.000000
3.060606 0.004766 0.000000
3.121212 0.003899 0.000000
3.181818 0.004621 0.000000
3.242424 0.002455 0.000000
3.303030 0.002166 0.000000
3.363636 0.001950 0.000000
3.424242 0.002094 0.000000
3.484848 0.001877 0.000000
3.545455 0.001155 0.000000
3.606061 0.001733 0.000000
3.666667 0.002094 0.000000
3.727273 0.001372 0.000000
3.787879 0.000794 0.000000
3.848485 0.001228 0.000000
3.909091 0.001516 0.000000
3.969697 0.000867 0.000000
4.030303 0.001300 0.000000
4.090909 0.000578 0.000000
4.151515 0.000505 0.000000
4.212121 0.000578 0.000000
4.272727 0.000867 0.000000
4.333333 0.000939 0.000000
4.393939 0.000578 0.000000
4.454545 0.000722 0.000000
4.515152 0.000578 0.000000
4.575758 0.000722 0.000000
4.636364 0.000289 0.000000
4.696970 0.000361 0.000000
4.757576 0.000433 0.000000
4.818182 0.000505 0.011626
4.878788 0.000578 0.000000
4.939394 0.000578 0.000000
5.000000 0.000433 0.000000
5.060606 0.000361 0.000000
5.121212 0.000361 0.000000
5.181818 0.000722 0.000000
5.242424 0.000289 0.000000
5.303030 0.000289 0.000000
5.363636 0.000578 0.000000
5.424242 0.000433 0.000000
5.484848 0.000361 0.000000
5.545455 0.000144 0.000000
5.606061 0.000144 0.000000
5.666667 0.000072 0.000000
5.727273 0.000289 0.000000
5.787879 0.000144 0.000000
5.848485 0.000072 0.000000
5.909091 0.000144 0.000000
5.969697 0.000000 0.000000


==> data/instructions2m_distance_histogram_eps4.dat <==
distance uncommon common
0.030303 0.000000 3.597603
0.090909 0.000000 1.080682
0.151515 0.000000 1.797285
0.212121 0.000000 0.073726
0.272727 0.000000 0.098638
0.333333 0.000000 0.043470
0.393939 0.000000 0.073437
0.454545 0.000000 0.242406
0.515152 0.000217 0.033505
0.575758 0.000361 0.099576
0.636364 0.000217 0.088889
0.696970 0.000578 0.074592
0.757576 0.001228 0.058417
0.818182 0.003394 0.028450
0.878788 0.009315 0.051702
0.939394 0.027295 0.101670
1.000000 0.109253 0.806648
1.060606 0.428130 2.575410
1.121212 1.297242 2.643359
1.181818 2.015654 1.293049
1.242424 1.805886 0.563953
1.303030 1.410756 0.344004
1.363636 1.151235 0.145285
1.424242 0.959013 0.065999
1.484848 0.849688 0.049463
1.545455 0.781812 0.088095
1.606061 0.731337 0.080730
1.666667 0.688661 0.055529
1.727273 0.628728 0.057551
1.787879 0.566700 0.044842
1.848485 0.522363 0.046647
1.909091 0.453114 0.018341
1.969697 0.385815 0.013286
2.030303 0.329780 0.008954
2.090909 0.272952 0.023757
2.151515 0.225582 0.013864
2.212121 0.190344 0.000361
2.272727 0.148102 0.002744
2.333333 0.113441 0.014009
2.393939 0.086290 0.000000
2.454545 0.066722 0.000072
2.515152 0.048669 0.000000
2.575758 0.037404 0.000000
2.636364 0.030545 0.000000
2.696970 0.023685 0.000000
2.757576 0.015597 0.000000
2.818182 0.014731 0.000000
2.878788 0.009315 0.000000
2.939394 0.007077 0.000000
3.000000 0.005632 0.000000
3.060606 0.004766 0.000000
3.121212 0.003177 0.000000
3.181818 0.004694 0.000000
3.242424 0.002383 0.000000
3.303030 0.001733 0.000000
3.363636 0.001444 0.000000
3.424242 0.002166 0.000000
3.484848 0.001733 0.000000
3.545455 0.001300 0.000000
3.606061 0.002238 0.000000
3.666667 0.001444 0.000000
3.727273 0.000939 0.000000
3.787879 0.000361 0.000000
3.848485 0.001228 0.000000
3.909091 0.001661 0.000000
3.969697 0.000361 0.000000
4.030303 0.001011 0.000000
4.090909 0.000650 0.000000
4.151515 0.000650 0.000000
4.212121 0.000867 0.000000
4.272727 0.000433 0.000000
4.333333 0.000939 0.000000
4.393939 0.001011 0.000000
4.454545 0.000650 0.000000
4.515152 0.000433 0.000000
4.575758 0.000505 0.000000
4.636364 0.000433 0.000000
4.696970 0.000289 0.000000
4.757576 0.000722 0.000000
4.818182 0.000578 0.000000
4.878788 0.000361 0.000000
4.939394 0.000217 0.000000
5.000000 0.000433 0.000000
5.060606 0.000433 0.000000
5.121212 0.000433 0.000000
5.181818 0.000578 0.000000
5.242424 0.000289 0.000000
5.303030 0.000361 0.000000
5.363636 0.000578 0.000000
5.424242 0.000361 0.000000
5.484848 0.000361 0.000000
5.545455 0.000072 0.000000
5.606061 0.000144 0.000000
5.666667 0.000144 0.000000
5.727273 0.000217 0.000000
5.787879 0.000217 0.000000
5.848485 0.000000 0.000000
5.909091 0.000144 0.000000
5.969697 0.000000 0.000000


==> data/instructions2m_distance_histogram_eps8.dat <==
distance uncommon common
0.030303 0.000000 6.475569
0.090909 0.000000 0.251360
0.151515 0.000000 0.346820
0.212121 0.000000 0.227531
0.272727 0.000000 0.067949
0.333333 0.000000 0.050691
0.393939 0.000000 0.087012
0.454545 0.000000 0.057695
0.515152 0.000361 0.076686
0.575758 0.001372 0.071343
0.636364 0.003538 0.073364
0.696970 0.005632 0.023612
0.757576 0.008665 0.010543
0.818182 0.008449 0.017691
0.878788 0.014803 0.012564
0.939394 0.032061 0.110985
1.000000 0.128100 0.910990
1.060606 0.515431 2.912194
1.121212 1.553875 2.709719
1.181818 2.089524 0.943195
1.242424 1.759238 0.477880
1.303030 1.382594 0.252660
1.363636 1.118307 0.058706
1.424242 0.951793 0.025995
1.484848 0.840590 0.030111
1.545455 0.777335 0.043687
1.606061 0.712852 0.049463
1.666667 0.673858 0.034877
1.727273 0.609592 0.023468
1.787879 0.544820 0.008593
1.848485 0.492035 0.012492
1.909091 0.418959 0.003899
1.969697 0.358159 0.007293
2.030303 0.300463 0.012420
2.090909 0.252444 0.002383
2.151515 0.207024 0.011770
2.212121 0.170992 0.006788
2.272727 0.126439 0.000000
2.333333 0.096688 0.000000
2.393939 0.075314 0.000000
2.454545 0.056901 0.000000
2.515152 0.042026 0.000000
2.575758 0.033144 0.000000
2.636364 0.025707 0.000000
2.696970 0.021013 0.000000
2.757576 0.014442 0.000000
2.818182 0.011698 0.000000
2.878788 0.008665 0.000000
2.939394 0.006571 0.000000
3.000000 0.005055 0.000000
3.060606 0.004260 0.000000
3.121212 0.002961 0.000000
3.181818 0.003683 0.000000
3.242424 0.002166 0.000000
3.303030 0.001589 0.000000
3.363636 0.001877 0.000000
3.424242 0.001805 0.000000
3.484848 0.001589 0.000000
3.545455 0.001661 0.000000
3.606061 0.001805 0.000000
3.666667 0.001228 0.000000
3.727273 0.000867 0.000000
3.787879 0.000433 0.000000
3.848485 0.001444 0.000000
3.909091 0.001300 0.000000
3.969697 0.000433 0.000000
4.030303 0.001155 0.000000
4.090909 0.000722 0.000000
4.151515 0.000650 0.000000
4.212121 0.000650 0.000000
4.272727 0.000650 0.000000
4.333333 0.001083 0.000000
4.393939 0.000722 0.000000
4.454545 0.000578 0.000000
4.515152 0.000361 0.000000
4.575758 0.000505 0.000000
4.636364 0.000505 0.000000
4.696970 0.000217 0.000000
4.757576 0.000722 0.000000
4.818182 0.000578 0.000000
4.878788 0.000361 0.000000
4.939394 0.000217 0.000000
5.000000 0.000433 0.000000
5.060606 0.000433 0.000000
5.121212 0.000433 0.000000
5.181818 0.000650 0.000000
5.242424 0.000144 0.000000
5.303030 0.000361 0.000000
5.363636 0.000650 0.000000
5.424242 0.000289 0.000000
5.484848 0.000361 0.000000
5.545455 0.000072 0.000000
5.606061 0.000217 0.000000
5.666667 0.000144 0.000000
5.727273 0.000217 0.000000
5.787879 0.000144 0.000000
5.848485 0.000000 0.000000
5.909091 0.000144 0.000000
5.969697 0.000000 0.000000


==> data/instructions2m_distance_histogram_non_dp.dat <==
distance uncommon common
0.030303 0.000000 7.627449
0.090909 0.000000 0.012637
0.151515 0.000000 0.017402
0.212121 0.000000 0.022890
0.272727 0.000000 0.021302
0.333333 0.000000 0.031989
0.393939 0.000000 0.017691
0.454545 0.000000 0.020652
0.515152 0.002238 0.016608
0.575758 0.004910 0.004549
0.636364 0.007077 0.013070
0.696970 0.006354 0.009387
0.757576 0.008160 0.047008
0.818182 0.010470 0.011987
0.878788 0.015742 0.028017
0.939394 0.051196 0.145140
1.000000 0.159727 0.998219
1.060606 0.627067 3.152794
1.121212 1.705081 2.534901
1.181818 2.067934 0.820440
1.242424 1.722773 0.428778
1.303030 1.357176 0.193737
1.363636 1.086102 0.053218
1.424242 0.920959 0.035671
1.484848 0.816255 0.030472
1.545455 0.757477 0.040509
1.606061 0.693572 0.052785
1.666667 0.667215 0.027801
1.727273 0.600494 0.024840
1.787879 0.535144 0.002238
1.848485 0.481276 0.004477
1.909091 0.403867 0.004838
1.969697 0.347688 0.009315
2.030303 0.295914 0.016464
2.090909 0.245656 0.004549
2.151515 0.196410 0.016175
2.212121 0.163482 0.000000
2.272727 0.118279 0.000000
2.333333 0.092861 0.000000
2.393939 0.073076 0.000000
2.454545 0.054085 0.000000
2.515152 0.038921 0.000000
2.575758 0.032350 0.000000
2.636364 0.025490 0.000000
2.696970 0.020074 0.000000
2.757576 0.013575 0.000000
2.818182 0.011409 0.000000
2.878788 0.008087 0.000000
2.939394 0.006354 0.000000
3.000000 0.004766 0.000000
3.060606 0.004333 0.000000
3.121212 0.003177 0.000000
3.181818 0.003177 0.000000
3.242424 0.002238 0.000000
3.303030 0.001661 0.000000
3.363636 0.001877 0.000000
3.424242 0.001733 0.000000
3.484848 0.001950 0.000000
3.545455 0.001444 0.000000
3.606061 0.001661 0.000000
3.666667 0.001155 0.000000
3.727273 0.000867 0.000000
3.787879 0.000505 0.000000
3.848485 0.001661 0.000000
3.909091 0.001155 0.000000
3.969697 0.000289 0.000000
4.030303 0.001300 0.000000
4.090909 0.000650 0.000000
4.151515 0.000578 0.000000
4.212121 0.000794 0.000000
4.272727 0.000794 0.000000
4.333333 0.000939 0.000000
4.393939 0.000505 0.000000
4.454545 0.000650 0.000000
4.515152 0.000361 0.000000
4.575758 0.000505 0.000000
4.636364 0.000505 0.000000
4.696970 0.000361 0.000000
4.757576 0.000578 0.000000
4.818182 0.000578 0.000000
4.878788 0.000361 0.000000
4.939394 0.000217 0.000000
5.000000 0.000505 0.000000
5.060606 0.000361 0.000000
5.121212 0.000650 0.000000
5.181818 0.000433 0.000000
5.242424 0.000144 0.000000
5.303030 0.000433 0.000000
5.363636 0.000578 0.000000
5.424242 0.000289 0.000000
5.484848 0.000361 0.000000
5.545455 0.000072 0.000000
5.606061 0.000217 0.000000
5.666667 0.000144 0.000000
5.727273 0.000217 0.000000
5.787879 0.000144 0.000000
5.848485 0.000000 0.000000
5.909091 0.000144 0.000000
5.969697 0.000000 0.000000


==> data/instructions2m_distance_vs_neighbors_eps16.csv <==
x,y
118.35989026128436,1.0625345
162.5439891228092,1.0377835
223.22214342740145,0.96707135
306.5516331008463,0.9292166
420.9882689678548,0.83060175
578.1444411690579,0.91915625
793.9674796026306,0.8960186
1090.3578998214746,0.71573085
1497.3917449340802,0.5809977
2056.372534342938,0.9322483
2824.0225140189727,0.7932841
3878.238512961994,0.9267686
5325.996477987214,0.89401907
7314.20679484398,0.6939924
10044.621932975722,0.86592484


==> data/instructions2m_distance_vs_neighbors_eps2.csv <==
x,y
118.35989026128436,1.1137168
162.5439891228092,1.1651775
223.22214342740145,1.1186022
306.5516331008463,1.1732899
420.9882689678548,1.1889744
578.1444411690579,1.0750716
793.9674796026306,1.0290672
1090.3578998214746,0.954621
1497.3917449340802,0.94202614
2056.372534342938,0.9137031
2824.0225140189727,0.9526312
3878.238512961994,0.9115606
5325.996477987214,0.9011228
7314.20679484398,0.5740727
10044.621932975722,0.8815514


==> data/instructions2m_distance_vs_neighbors_eps4.csv <==
x,y
118.35989026128436,1.110233
162.5439891228092,1.0930742
223.22214342740145,1.0892729
306.5516331008463,1.0545813
420.9882689678548,0.99583334
578.1444411690579,0.92077994
793.9674796026306,0.96466225
1090.3578998214746,0.89504284
1497.3917449340802,0.7597374
2056.372534342938,0.93670756
2824.0225140189727,0.8021268
3878.238512961994,0.9233885
5325.996477987214,0.9235315
7314.20679484398,0.70129514
10044.621932975722,0.8985448


==> data/instructions2m_distance_vs_neighbors_eps8.csv <==
x,y
118.35989026128436,1.0600909
162.5439891228092,1.0534654
223.22214342740145,1.0216386
306.5516331008463,1.0235926
420.9882689678548,0.9514732
578.1444411690579,0.9212112
793.9674796026306,0.9318602
1090.3578998214746,0.69206476
1497.3917449340802,0.6209556
2056.372534342938,0.94847137
2824.0225140189727,0.83216816
3878.238512961994,0.9404758
5325.996477987214,0.92220587
7314.20679484398,0.70081085
10044.621932975722,0.89632046


==> data/semantic_support_instructions2m.csv <==
Alpha,Recall-10,Recall-20,Recall-30,Recall-40,Recall-50,Recall-60,Recall-70,Recall-80,Recall-90,Recall-100,Recall-Chulin-10,Recall-Chulin-20,Recall-Chulin-30,Recall-Chulin-40,Recall-Chulin-50,Recall-Chulin-60,Recall-Chulin-70,Recall-Chulin-80,Recall-Chulin-90,Recall-Chulin-100,Precision-10,Precision-20,Precision-30,Precision-40,Precision-50,Precision-60,Precision-70,Precision-80,Precision-90,Precision-100,Precision-Chulin-10,Precision-Chulin-20,Precision-Chulin-30,Precision-Chulin-40,Precision-Chulin-50,Precision-Chulin-60,Precision-Chulin-70,Precision-Chulin-80,Precision-Chulin-90,Precision-Chulin-100
0.1,4.750508651341079e-06,4.553879080049228e-06,4.470419298741035e-06,4.4164862629259005e-06,4.3782197280961554e-06,4.3496856960700825e-06,4.324929250287823e-06,4.306158189137932e-06,4.291618097340688e-06,4.278508185961982e-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.2,4.750508651341079e-06,4.553879080049228e-06,4.470419298741035e-06,4.4164862629259005e-06,4.3782197280961554e-06,4.3496856960700825e-06,4.324929250287823e-06,4.306158189137932e-06,4.291618097340688e-06,4.278508185961982e-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.3,4.750508651341079e-06,4.553879080049228e-06,4.470419298741035e-06,4.4164862629259005e-06,4.3782197280961554e-06,4.3496856960700825e-06,4.324929250287823e-06,4.306158189137932e-06,4.291618097340688e-06,4.278508185961982e-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.4,4.750508651341079e-06,4.553879080049228e-06,4.470419298741035e-06,4.4164862629259005e-06,4.3782197280961554e-06,4.3496856960700825e-06,4.324929250287823e-06,4.306158189137932e-06,4.291618097340688e-06,4.278508185961982e-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,4.750508651341079e-06,4.553879080049228e-06,4.470419298741035e-06,4.4164862629259005e-06,4.3782197280961554e-06,4.3496856960700825e-06,4.324929250287823e-06,4.306158189137932e-06,4.291618097340688e-06,4.278508185961982e-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.6,4.750508651341079e-06,4.553879080049228e-06,4.470419298741035e-06,4.4164862629259005e-06,4.3782197280961554e-06,4.3496856960700825e-06,4.324929250287823e-06,4.306158189137932e-06,4.291618097340688e-06,4.278508185961982e-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.7,4.750508651341079e-06,4.553879080049228e-06,4.470419298741035e-06,4.4164862629259005e-06,4.3782197280961554e-06,4.3496856960700825e-06,4.324929250287823e-06,4.306158189137932e-06,4.291618097340688e-06,4.278508185961982e-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.8,4.750508651341079e-06,4.553879080049228e-06,4.470419298741035e-06,4.4164862629259005e-06,4.3782197280961554e-06,4.3496856960700825e-06,4.324929250287823e-06,4.306158189137932e-06,4.291618097340688e-06,4.278508185961982e-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.9,4.750508651341079e-06,4.553879080049228e-06,4.470419298741035e-06,4.4164862629259005e-06,4.3782197280961554e-06,4.3496856960700825e-06,4.324929250287823e-06,4.306158189137932e-06,4.291618097340688e-06,4.278508185961982e-06,3.167005615978269e-06,3.5419061532593332e-06,8.4441253420664e-06,1.1286576409474947e-05,1.7512878912384622e-05,2.60981159954099e-05,3.2196694519370794e-05,3.8276961277006194e-05,4.911518772132695e-05,6.132528505986556e-05,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.02380952425301075,0.0011999999405816197,0.00139999995008111,0.003999999724328518,0.005799999926239252,0.008200000040233135,0.01119999960064888,0.013199999928474426,0.016999999061226845,0.020999999716877937,0.02579999901354313
1.0,4.750508651341079e-06,1.0625718459778e-05,1.0430978363729082e-05,1.0305135219823569e-05,1.0215846486971714e-05,1.0149266927328426e-05,1.009150128084002e-05,1.0047702744486742e-05,1.0013775863626506e-05,9.983185009332374e-06,0.0009173760190606117,0.0013256848324090242,0.001590475789271295,0.0018004542216658592,0.0019857659935951233,0.0021448784973472357,0.0022701071575284004,0.0023884824477136135,0.002510119928047061,0.0026174960657954216,0.02380952425301075,0.0357142873108387,0.0357142873108387,0.0357142873108387,0.0357142873108387,0.0357142873108387,0.0357142873108387,0.0357142873108387,0.0357142873108387,0.0357142873108387,0.14259999990463257,0.16839998960494995,0.1899999976158142,0.2053999900817871,0.21819999814033508,0.23079998791217804,0.23719999194145203,0.2457999885082245,0.2531999945640564,0.2613999843597412
1.1,5.2783429964620154e-06,1.1131704923172947e-05,1.0927691619144753e-05,1.0795855814649258e-05,1.0702315194066614e-05,1.0632566045387648e-05,1.0572048267931677e-05,1.0526164260227233e-05,1.049062302627135e-05,1.0458575161464978e-05,0.009347417391836643,0.010880735702812672,0.011634018272161484,0.012161040678620338,0.012653541751205921,0.013068873435258865,0.013433709740638733,0.013766787946224213,0.014077939093112946,0.014387671835720539,0.0357142873108387,0.0476190485060215,0.0476190485060215,0.0476190485060215,0.0476190485060215,0.0476190485060215,0.0476190485060215,0.0476190485060215,0.0476190485060215,0.0476190485060215,0.5539999604225159,0.5965999960899353,0.6218000054359436,0.6405999660491943,0.6574000120162964,0.6678000092506409,0.6765999794006348,0.6841999888420105,0.69159996509552,0.6972000002861023
1.2,7.389679922198411e-06,1.3155650776752736e-05,1.2914544640807435e-05,1.2758738193952013e-05,1.2648190931940917e-05,1.2565758879645728e-05,1.2494239854277112e-05,1.2440013051673304e-05,1.2398008038871922e-05,1.2360133951005992e-05,0.032097604125738144,0.03565029799938202,0.03722865879535675,0.0383591465651989,0.03933781757950783,0.04018046706914902,0.04095659777522087,0.04167356342077255,0.04229580610990524,0.04289917275309563,0.0595238097012043,0.0595238097012043,0.0595238097012043,0.0595238097012043,0.0595238097012043,0.0595238097012043,0.0595238097012043,0.0595238097012043,0.0595238097012043,0.0595238097012043,0.9167999625205994,0.9273999929428101,0.9321999549865723,0.9369999766349792,0.9387999773025513,0.9417999982833862,0.9437999725341797,0.9443999528884888,0.9443999528884888,0.9457999467849731
1.3,1.0556685992924031e-05,1.6191570466617122e-05,1.589482417330146e-05,1.5703062672400847e-05,1.556700408400502e-05,1.546554995002225e-05,1.537752541480586e-05,1.531078487460036e-05,1.525908737676218e-05,1.5212473044812214e-05,0.07100162655115128,0.07713967561721802,0.07988291233778,0.08184338361024857,0.08356854319572449,0.08500301092863083,0.08624869585037231,0.08737865090370178,0.08837729692459106,0.08929768949747086,0.0714285746216774,0.0714285746216774,0.0714285746216774,0.0714285746216774,0.0714285746216774,0.0714285746216774,0.0714285746216774,0.0714285746216774,0.0714285746216774,0.0714285746216774,0.9871999621391296,0.9873999953269958,0.9879999756813049,0.9879999756813049,0.9881999492645264,0.9881999492645264,0.9881999492645264,0.9881999492645264,0.9883999824523926,0.9883999824523926
1.4,2.1113371985848062e-05,2.681728801690042e-05,3.0796221835771576e-05,3.0424684155150317e-05,3.016107075382024e-05,2.996450348291546e-05,2.9793955036439e-05,2.966464489873033e-05,2.9564482247224078e-05,2.947416578535922e-05,0.12058427184820175,0.12940151989459991,0.13324929773807526,0.13600176572799683,0.13829872012138367,0.14016911387443542,0.14165440201759338,0.14301277697086334,0.14422555267810822,0.14529480040073395,0.0833333358168602,0.0833333358168602,0.0833333358168602,0.0833333358168602,0.0833333358168602,0.0833333358168602,0.0833333358168602,0.0833333358168602,0.0833333358168602,0.0833333358168602,0.9914000034332275,0.9917999505996704,0.9917999505996704,0.9919999837875366,0.9919999837875366,0.9919999837875366,0.9919999837875366,0.9919999837875366,0.9921999573707581,0.9921999573707581
1.5,3.483706314000301e-05,4.655076554627158e-05,6.705628766212612e-05,6.67380154482089e-05,6.615976599277928e-05,6.572858546860516e-05,6.583503272850066e-05,6.554929859703407e-05,6.62816601106897e-05,6.70299559715204e-05,0.17537821829319,0.1862759292125702,0.19087199866771698,0.19405943155288696,0.19660785794258118,0.19865112006664276,0.2002389281988144,0.2016482949256897,0.20291629433631897,0.20401448011398315,0.1428571492433548,0.1428571492433548,0.1428571492433548,0.1428571492433548,0.1428571492433548,0.1428571492433548,0.1428571492433548,0.1428571492433548,0.1428571492433548,0.1428571492433548,0.9945999979972839,0.9947999715805054,0.9947999715805054,0.9947999715805054,0.9947999715805054,0.9947999715805054,0.9947999715805054,0.9947999715805054,0.9947999715805054,0.9947999715805054
1.6,9.23710031202063e-05,0.00010828112863237038,0.0001351060054730624,0.000143290453706868,0.0001464271335862577,0.00015030581562314183,0.00015761963732074946,0.00016028477693907917,0.00016594257613178343,0.00016971415607258677,0.2313919961452484,0.24346302449703217,0.24842914938926697,0.2517446279525757,0.2543273866176605,0.2563849985599518,0.2579570412635803,0.2593393325805664,0.260612815618515,0.2616916298866272,0.2142857164144516,0.2142857164144516,0.2142857164144516,0.2142857164144516,0.2142857164144516,0.2142857164144516,0.2142857164144516,0.2142857164144516,0.2142857164144516,0.2142857164144516,0.9957999587059021,0.9957999587059021,0.9957999587059021,0.9957999587059021,0.9957999587059021,0.9957999587059021,0.9957999587059021,0.9957999587059021,0.9957999587059021,0.9957999587059021
1.7,0.0006128156092017889,0.0007438002503477037,0.0008290144032798707,0.0008975281962193549,0.0009272096795029938,0.0009482315508648753,0.0009860837599262595,0.0010205594589933753,0.001047154888510704,0.0010781839955598116,0.2867823839187622,0.29902541637420654,0.30395475029945374,0.3071499466896057,0.30966711044311523,0.31162744760513306,0.3131008446216583,0.3144174814224243,0.3156728446483612,0.31672510504722595,0.3095238208770752,0.3452380895614624,0.3452380895614624,0.3452380895614624,0.3571428656578064,0.3571428656578064,0.3571428656578064,0.3571428656578064,0.3571428656578064,0.3571428656578064,0.9967999458312988,0.996999979019165,0.996999979019165,0.996999979019165,0.9971999526023865,0.9971999526023865,0.9971999526023865,0.9971999526023865,0.9971999526023865,0.9971999526023865
1.8,0.006974802352488041,0.008097808808088303,0.008648274466395378,0.009160773828625679,0.00949538592249155,0.009751996025443077,0.009992027655243874,0.010224254801869392,0.010436738841235638,0.01063637062907219,0.33905911445617676,0.3511091470718384,0.3557797968387604,0.35882529616355896,0.3611963391304016,0.36300981044769287,0.364350289106369,0.3655779957771301,0.3667636215686798,0.3677601218223572,0.5,0.5,0.5,0.5,0.5,0.511904776096344,0.511904776096344,0.511904776096344,0.511904776096344,0.511904776096344,0.9975999593734741,0.9975999593734741,0.9975999593734741,0.9975999593734741,0.9975999593734741,0.9975999593734741,0.9975999593734741,0.9975999593734741,0.9975999593734741,0.9975999593734741
1.9,0.045932669192552567,0.05055413022637367,0.05276336520910263,0.05442092567682266,0.05569338798522949,0.05678756535053253,0.057718098163604736,0.058651309460401535,0.05944940447807312,0.06015487387776375,0.3875274956226349,0.39882925152778625,0.4031160771846771,0.4058589041233063,0.4079931676387787,0.4096500277519226,0.4108053147792816,0.41192325949668884,0.41300198435783386,0.41389667987823486,0.7142857313156128,0.7142857313156128,0.7142857313156128,0.7142857313156128,0.7142857313156128,0.7142857313156128,0.7142857313156128,0.7142857313156128,0.7142857313156128,0.7142857313156128,0.9977999925613403,0.9977999925613403,0.9977999925613403,0.9977999925613403,0.9977999925613403,0.9977999925613403,0.9977999925613403,0.9977999925613403,0.9977999925613403,0.9977999925613403
2.0,0.12893672287464142,0.13772651553153992,0.14161045849323273,0.14441567659378052,0.14665529131889343,0.14851713180541992,0.1500130444765091,0.15137198567390442,0.1525951623916626,0.15369494259357452,0.4326905608177185,0.4430205821990967,0.4468129575252533,0.44922930002212524,0.45107632875442505,0.45251426100730896,0.4534760117530823,0.4544805586338043,0.4554365575313568,0.45621827244758606,0.75,0.761904776096344,0.761904776096344,0.773809552192688,0.773809552192688,0.773809552192688,0.773809552192688,0.773809552192688,0.773809552192688,0.773809552192688,0.9983999729156494,0.9983999729156494,0.9983999729156494,0.9983999729156494,0.9983999729156494,0.9983999729156494,0.9983999729156494,0.9983999729156494,0.9983999729156494,0.9983999729156494


==> data/semantic_support_lmsys_chat.csv <==
Alpha,Recall-10,Recall-20,Recall-30,Recall-40,Recall-50,Recall-60,Recall-70,Recall-80,Recall-90,Recall-100,Recall-Chulin-10,Recall-Chulin-20,Recall-Chulin-30,Recall-Chulin-40,Recall-Chulin-50,Recall-Chulin-60,Recall-Chulin-70,Recall-Chulin-80,Recall-Chulin-90,Recall-Chulin-100,Precision-10,Precision-20,Precision-30,Precision-40,Precision-50,Precision-60,Precision-70,Precision-80,Precision-90,Precision-100,Precision-Chulin-10,Precision-Chulin-20,Precision-Chulin-30,Precision-Chulin-40,Precision-Chulin-50,Precision-Chulin-60,Precision-Chulin-70,Precision-Chulin-80,Precision-Chulin-90,Precision-Chulin-100
0.1,2.5176814233418554e-05,2.4193474018829875e-05,2.3739179596304893e-05,2.3489872546633705e-05,2.329511335119605e-05,2.3138018150348216e-05,2.3019265427137725e-05,2.293946272402536e-05,2.2864547645440325e-05,2.2790876755607314e-05,2.5176814233418554e-05,2.4193474018829875e-05,5.4402284149546176e-05,5.383095412980765e-05,9.41510807024315e-05,9.35161515371874e-05,9.30362002691254e-05,0.0003087269433308393,0.00030771869933232665,0.0003067272191401571,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.0026666666381061077,0.0026666666381061077,0.003000000026077032,0.003000000026077032,0.0033333334140479565,0.0033333334140479565,0.0033333334140479565,0.004333333112299442,0.004333333112299442,0.004333333112299442
0.2,2.5176814233418554e-05,2.4193474018829875e-05,2.3739179596304893e-05,2.3489872546633705e-05,2.329511335119605e-05,2.3138018150348216e-05,2.3019265427137725e-05,2.293946272402536e-05,2.2864547645440325e-05,2.2790876755607314e-05,2.5176814233418554e-05,2.4193474018829875e-05,5.4402284149546176e-05,5.383095412980765e-05,9.41510807024315e-05,9.35161515371874e-05,9.30362002691254e-05,0.0003087269433308393,0.00030771869933232665,0.0003067272191401571,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.0026666666381061077,0.0026666666381061077,0.003000000026077032,0.003000000026077032,0.0033333334140479565,0.0033333334140479565,0.0033333334140479565,0.004333333112299442,0.004333333112299442,0.004333333112299442
0.3,2.5176814233418554e-05,2.4193474018829875e-05,2.3739179596304893e-05,2.3489872546633705e-05,2.329511335119605e-05,2.3138018150348216e-05,2.3019265427137725e-05,2.293946272402536e-05,2.2864547645440325e-05,2.2790876755607314e-05,2.5176814233418554e-05,2.4193474018829875e-05,5.4402284149546176e-05,5.383095412980765e-05,9.41510807024315e-05,9.35161515371874e-05,9.30362002691254e-05,0.0003087269433308393,0.00030771869933232665,0.0003067272191401571,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.0026666666381061077,0.0026666666381061077,0.003000000026077032,0.003000000026077032,0.0033333334140479565,0.0033333334140479565,0.0033333334140479565,0.004333333112299442,0.004333333112299442,0.004333333112299442
0.4,2.5176814233418554e-05,2.4193474018829875e-05,2.3739179596304893e-05,2.3489872546633705e-05,2.329511335119605e-05,2.3138018150348216e-05,2.3019265427137725e-05,2.293946272402536e-05,2.2864547645440325e-05,2.2790876755607314e-05,2.5176814233418554e-05,2.4193474018829875e-05,5.4402284149546176e-05,5.383095412980765e-05,9.41510807024315e-05,9.35161515371874e-05,9.30362002691254e-05,0.0003087269433308393,0.00030771869933232665,0.0003067272191401571,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.0026666666381061077,0.0026666666381061077,0.003000000026077032,0.003000000026077032,0.0033333334140479565,0.0033333334140479565,0.0033333334140479565,0.004333333112299442,0.004333333112299442,0.004333333112299442
0.5,2.5176814233418554e-05,2.4193474018829875e-05,2.3739179596304893e-05,2.3489872546633705e-05,2.329511335119605e-05,2.3138018150348216e-05,2.3019265427137725e-05,2.293946272402536e-05,2.2864547645440325e-05,2.2790876755607314e-05,2.5176814233418554e-05,2.4193474018829875e-05,5.4402284149546176e-05,5.383095412980765e-05,9.41510807024315e-05,9.35161515371874e-05,9.30362002691254e-05,0.0003087269433308393,0.00030771869933232665,0.0003067272191401571,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.0026666666381061077,0.0026666666381061077,0.003000000026077032,0.003000000026077032,0.0033333334140479565,0.0033333334140479565,0.0033333334140479565,0.004333333112299442,0.004333333112299442,0.004333333112299442
0.6,2.5176814233418554e-05,2.4193474018829875e-05,2.3739179596304893e-05,2.3489872546633705e-05,2.329511335119605e-05,2.3138018150348216e-05,2.3019265427137725e-05,2.293946272402536e-05,2.2864547645440325e-05,2.2790876755607314e-05,2.5176814233418554e-05,2.4193474018829875e-05,5.4402284149546176e-05,5.383095412980765e-05,9.41510807024315e-05,9.35161515371874e-05,9.30362002691254e-05,0.0003087269433308393,0.00030771869933232665,0.0003067272191401571,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.0026666666381061077,0.0026666666381061077,0.003000000026077032,0.003000000026077032,0.0033333334140479565,0.0033333334140479565,0.0033333334140479565,0.004333333112299442,0.004333333112299442,0.004333333112299442
0.7,2.5176814233418554e-05,2.4193474018829875e-05,2.3739179596304893e-05,2.3489872546633705e-05,2.329511335119605e-05,2.3138018150348216e-05,2.3019265427137725e-05,2.293946272402536e-05,2.2864547645440325e-05,2.2790876755607314e-05,2.5176814233418554e-05,2.4193474018829875e-05,5.4402284149546176e-05,5.383095412980765e-05,9.41510807024315e-05,9.35161515371874e-05,9.30362002691254e-05,0.0003087269433308393,0.00030771869933232665,0.0003067272191401571,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.0026666666381061077,0.0026666666381061077,0.003000000026077032,0.003000000026077032,0.0033333334140479565,0.0033333334140479565,0.0033333334140479565,0.004333333112299442,0.004333333112299442,0.004333333112299442
0.8,2.5176814233418554e-05,2.4193474018829875e-05,2.3739179596304893e-05,2.3489872546633705e-05,2.329511335119605e-05,2.3138018150348216e-05,2.3019265427137725e-05,2.293946272402536e-05,2.2864547645440325e-05,2.2790876755607314e-05,2.7274882086203434e-05,2.6209596398985013e-05,5.6380547903245315e-05,5.5788445024518296e-05,9.60923352977261e-05,9.544432396069169e-05,9.495447011431679e-05,0.0003106385702267289,0.0003096240689046681,0.0003086264478042722,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.003000000026077032,0.003000000026077032,0.0033333334140479565,0.0033333334140479565,0.003666666569188237,0.003666666569188237,0.003666666569188237,0.004666666500270367,0.004666666500270367,0.004666666500270367
0.9,2.5176814233418554e-05,2.4193474018829875e-05,2.3739179596304893e-05,2.3489872546633705e-05,2.329511335119605e-05,2.3138018150348216e-05,2.3019265427137725e-05,2.293946272402536e-05,2.2864547645440325e-05,2.2790876755607314e-05,2.8323916922090575e-05,2.7217658498557284e-05,5.934794535278343e-05,5.872467954759486e-05,9.997485904023051e-05,9.930065425578505e-05,9.879101708065718e-05,0.00031446179491467774,0.00031438752193935215,0.00031337456312030554,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.0033333334140479565,0.0033333334140479565,0.003999999724328518,0.003999999724328518,0.004666666500270367,0.004666666500270367,0.004666666500270367,0.00566666666418314,0.006000000052154064,0.006000000052154064
1.0,2.5176814233418554e-05,2.4193474018829875e-05,2.3739179596304893e-05,2.3489872546633705e-05,2.329511335119605e-05,2.3138018150348216e-05,2.3019265427137725e-05,2.293946272402536e-05,2.2864547645440325e-05,2.2790876755607314e-05,5.1402661483734846e-05,6.451593071687967e-05,0.0001038589034578763,0.00010864065552596003,0.00015433011867571622,0.00017449921870138496,0.0001793584378901869,0.00040335222729481757,0.00040965646621771157,0.0004197319794911891,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.007999999448657036,0.010999999940395355,0.015333333052694798,0.01666666567325592,0.018333332613110542,0.021666666492819786,0.02266666665673256,0.02566666714847088,0.02666666731238365,0.028333332389593124
1.1,3.566715167835355e-05,3.4274089557584375e-05,3.3630502002779394e-05,3.327731974422932e-05,3.300140815554187e-05,3.277885843999684e-05,3.2610627386020496e-05,3.2497573556611314e-05,3.239144280087203e-05,3.228707646485418e-05,0.003623363096266985,0.0049132914282381535,0.0060525014996528625,0.006754316855221987,0.00747578963637352,0.008122407831251621,0.008638938888907433,0.009280924685299397,0.009646933525800705,0.00997195765376091,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.016018304973840714,0.25866666436195374,0.28866666555404663,0.3096666634082794,0.3253333270549774,0.33899998664855957,0.3490000069141388,0.35633331537246704,0.3646666705608368,0.37066665291786194,0.3779999911785126
1.2,3.566715167835355e-05,3.629021011875011e-05,4.6489225496770814e-05,4.6000997826922685e-05,4.5619595766766e-05,4.5311950088944286e-05,4.5079395931679755e-05,4.492311563808471e-05,4.4776403228752315e-05,4.463213190319948e-05,0.019464824348688126,0.022947510704398155,0.025147702544927597,0.02667079120874405,0.0279366634786129,0.028997719287872314,0.0298310499638319,0.030786670744419098,0.03141874447464943,0.0319860465824604,0.016018304973840714,0.018306635320186615,0.020594965666532516,0.020594965666532516,0.020594965666532516,0.020594965666532516,0.020594965666532516,0.020594965666532516,0.020594965666532516,0.020594965666532516,0.6913333535194397,0.718999981880188,0.7316666841506958,0.7423333525657654,0.746999979019165,0.7540000081062317,0.7576666474342346,0.7590000033378601,0.7606666684150696,0.7649999856948853
1.3,3.566715167835355e-05,3.629021011875011e-05,4.747835919260979e-05,4.697974509326741e-05,4.65902267023921e-05,4.627603630069643e-05,4.603853085427545e-05,4.587892544805072e-05,4.572909529088065e-05,4.558175351121463e-05,0.04146936163306236,0.04642929136753082,0.049202416092157364,0.0511922612786293,0.052711017429828644,0.05395207181572914,0.054946985095739365,0.05603824183344841,0.05682792514562607,0.05751087889075279,0.016018304973840714,0.018306635320186615,0.020594965666532516,0.020594965666532516,0.020594965666532516,0.020594965666532516,0.020594965666532516,0.020594965666532516,0.020594965666532516,0.020594965666532516,0.8633333444595337,0.8673333525657654,0.8713333010673523,0.8729999661445618,0.875,0.875333309173584,0.8756666779518127,0.8766666650772095,0.8773333430290222,0.878333330154419
1.4,5.769686686107889e-05,6.854817911516875e-05,8.803278615232557e-05,9.493823017692193e-05,9.7062969871331e-05,0.00010122882667928934,0.00010262755677103996,0.00010418339661555365,0.00010384315100964159,0.00010540780203882605,0.06662309914827347,0.0727316290140152,0.07607615739107132,0.07842778414487839,0.08012839406728745,0.08149980753660202,0.0826362818479538,0.08378734439611435,0.08472267538309097,0.08543159812688828,0.02517162263393402,0.03432494029402733,0.03661327064037323,0.03661327064037323,0.04118993133306503,0.04118993133306503,0.043478257954120636,0.043478257954120636,0.043478257954120636,0.043478257954120636,0.9016666412353516,0.9020000100135803,0.9026666283607483,0.9036666750907898,0.9039999842643738,0.9043333530426025,0.9043333530426025,0.9053333401679993,0.9053333401679993,0.9053333401679993
1.5,0.0009546208893880248,0.0012419316917657852,0.0015054595423862338,0.0016266736201941967,0.0017626634798943996,0.0018973173573613167,0.0020391233265399933,0.002141016535460949,0.002212144900113344,0.002310425043106079,0.09359585493803024,0.1006246879696846,0.10430401563644409,0.10683780908584595,0.10861734300851822,0.11000198870897293,0.11124155670404434,0.1124463751912117,0.11339195817708969,0.11411961168050766,0.06178489327430725,0.06864988058805466,0.07551486790180206,0.07780320197343826,0.08009152859449387,0.08466818928718567,0.08695651590824127,0.08924484997987747,0.08924484997987747,0.08924484997987747,0.9169999957084656,0.9176666736602783,0.9179999828338623,0.9183333516120911,0.918666660785675,0.918666660785675,0.918666660785675,0.9193333387374878,0.9193333387374878,0.9196666479110718
1.6,0.014906772412359715,0.01760680042207241,0.019489865750074387,0.0207396000623703,0.021803254261612892,0.022762024775147438,0.02351897582411766,0.02417723834514618,0.02477087825536728,0.025196263566613197,0.12217363715171814,0.12975867092609406,0.1337425708770752,0.13638024032115936,0.13830696046352386,0.13975748419761658,0.1411704421043396,0.14247222244739532,0.14343692362308502,0.1441940814256668,0.19450800120830536,0.20366132259368896,0.20823797583580017,0.20823797583580017,0.20823797583580017,0.21052630245685577,0.21281462907791138,0.21739129722118378,0.21967962384223938,0.21967962384223938,0.9276666641235352,0.9279999732971191,0.9283333420753479,0.9283333420753479,0.9286666512489319,0.9289999604225159,0.9289999604225159,0.9296666383743286,0.9296666383743286,0.9296666383743286
1.7,0.045128390192985535,0.050269000232219696,0.05314311757683754,0.05514540895819664,0.05660712346434593,0.05781708285212517,0.05883340537548065,0.0597037747502327,0.060487207025289536,0.06113842502236366,0.15181514620780945,0.16022732853889465,0.16445909440517426,0.1672762632369995,0.16933800280094147,0.17089064419269562,0.1724766492843628,0.17385436594486237,0.17485757172107697,0.17567017674446106,0.32951945066452026,0.3478260636329651,0.3546910583972931,0.3592677116394043,0.3615560531616211,0.3638443648815155,0.3638443648815155,0.3661327064037323,0.3684210479259491,0.3684210479259491,0.9333333373069763,0.9336666464805603,0.9340000152587891,0.9340000152587891,0.934333324432373,0.934333324432373,0.934333324432373,0.9350000023841858,0.9353333115577698,0.9353333115577698
1.8,0.07907407730817795,0.0856328010559082,0.08913467824459076,0.09155470877885818,0.09320859611034393,0.09454482793807983,0.09571794420480728,0.09663057327270508,0.09752491116523743,0.09835972636938095,0.18270814418792725,0.19159013032913208,0.19617561995983124,0.19927731156349182,0.20153670012950897,0.20322120189666748,0.20488008856773376,0.20629076659679413,0.20741477608680725,0.20824593305587769,0.52173912525177,0.524027407169342,0.5286040902137756,0.5286040902137756,0.5308924317359924,0.537757396697998,0.5400457382202148,0.5423340797424316,0.5423340797424316,0.5423340797424316,0.9396666288375854,0.9399999976158142,0.9403333067893982,0.940666675567627,0.9413332939147949,0.9413332939147949,0.9413332939147949,0.9419999718666077,0.9419999718666077,0.9419999718666077
1.9,0.1147317886352539,0.12215789407491684,0.12598876655101776,0.12858159840106964,0.13038857281208038,0.13182692229747772,0.13327771425247192,0.13429813086986542,0.1352190226316452,0.1360567808151245,0.215059295296669,0.22465455532073975,0.22958555817604065,0.23284530639648438,0.23517872393131256,0.23703259229660034,0.23870210349559784,0.2401197850704193,0.24125906825065613,0.24207614362239838,0.6567505598068237,0.6590389013290405,0.6636155247688293,0.6659038662910461,0.6681922078132629,0.6681922078132629,0.670480489730835,0.6727688312530518,0.6727688312530518,0.6750571727752686,0.9480000138282776,0.9483333230018616,0.9490000009536743,0.9493333101272583,0.9496666789054871,0.9496666789054871,0.9496666789054871,0.950333297252655,0.950333297252655,0.950333297252655
2.0,0.15067169070243835,0.1590166538953781,0.1632513701915741,0.1660841554403305,0.16804608702659607,0.16966047883033752,0.17125949263572693,0.17247608304023743,0.1734885573387146,0.174393892288208,0.24874693155288696,0.2586514353752136,0.26379668712615967,0.2671777009963989,0.26960888504981995,0.2714745104312897,0.2731015384197235,0.27451464533805847,0.2756016254425049,0.2763745188713074,0.725400447845459,0.725400447845459,0.727688729763031,0.727688729763031,0.727688729763031,0.727688729763031,0.727688729763031,0.727688729763031,0.727688729763031,0.727688729763031,0.953666627407074,0.9539999961853027,0.9543333053588867,0.9543333053588867,0.9546666741371155,0.9546666741371155,0.9546666741371155,0.9556666612625122,0.9556666612625122,0.9556666612625122


==> data/semantic_support_taylor.csv <==
Alpha,Recall-10,Recall-20,Recall-30,Recall-40,Recall-50,Recall-60,Recall-70,Recall-80,Recall-90,Recall-100,Recall-Chulin-10,Recall-Chulin-20,Recall-Chulin-30,Recall-Chulin-40,Recall-Chulin-50,Recall-Chulin-60,Recall-Chulin-70,Recall-Chulin-80,Recall-Chulin-90,Recall-Chulin-100,Precision-10,Precision-20,Precision-30,Precision-40,Precision-50,Precision-60,Precision-70,Precision-80,Precision-90,Precision-100,Precision-Chulin-10,Precision-Chulin-20,Precision-Chulin-30,Precision-Chulin-40,Precision-Chulin-50,Precision-Chulin-60,Precision-Chulin-70,Precision-Chulin-80,Precision-Chulin-90,Precision-Chulin-100
0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2820216852560407e-06,1.2405378129187739e-06,1.2220979215271655e-06,1.2104221696063178e-06,3.6049025311513105e-06,1.0753677997854538e-05,1.0704217856982723e-05,1.0660741281753872e-05,1.1805581380031072e-05,1.2948534276802093e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00019999999494757503,0.00019999999494757503,0.00019999999494757503,0.00019999999494757503,0.0005999999702908099,0.0005999999702908099,0.0005999999702908099,0.0005999999702908099,0.0007999999797903001,0.0009999999310821295
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.6922454708255827e-05,4.5899898395873606e-05,7.577006908832118e-05,9.441292786505073e-05,0.00012737321958411485,0.00015294119657482952,0.0001760249288054183,0.0002049231406999752,0.0002396532945567742,0.00027191921253688633,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.010599999688565731,0.013799999840557575,0.018400000408291817,0.021800000220537186,0.025999998673796654,0.029600000008940697,0.032600000500679016,0.03700000047683716,0.04079999774694443,0.04659999907016754
1.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.006835739593952894,0.009777919389307499,0.012084104120731354,0.013842388056218624,0.015408555045723915,0.016816362738609314,0.01795097440481186,0.019035344943404198,0.019958514720201492,0.020843608304858208,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.34119999408721924,0.39719998836517334,0.4343999922275543,0.459199994802475,0.4773999750614166,0.4925999939441681,0.5013999938964844,0.5101999640464783,0.5199999809265137,0.5327999591827393
1.2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.036952994763851166,0.04511464014649391,0.05011334642767906,0.05383836850523949,0.05691540241241455,0.05949651449918747,0.06155996024608612,0.06351077556610107,0.06512194871902466,0.06661903113126755,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8473999500274658,0.8741999864578247,0.886199951171875,0.8915999531745911,0.8981999754905701,0.9025999903678894,0.9061999917030334,0.9085999727249146,0.9121999740600586,0.9127999544143677
1.3,3.8460648283944465e-06,4.962151251675095e-06,8.55468533700332e-06,1.3314644093043171e-05,1.6822878023958765e-05,1.911764957185369e-05,2.259779466839973e-05,2.4875062081264332e-05,2.4791719624772668e-05,2.471992775099352e-05,0.07870844006538391,0.09020695090293884,0.09675838053226471,0.10144063830375671,0.10514058917760849,0.1082429364323616,0.11075297743082047,0.11312467604875565,0.11505837738513947,0.11679106950759888,0.003289473708719015,0.003289473708719015,0.003289473708719015,0.003289473708719015,0.003289473708719015,0.003289473708719015,0.003289473708719015,0.003289473708719015,0.003289473708719015,0.003289473708719015,0.9663999676704407,0.9697999954223633,0.9713999629020691,0.9721999764442444,0.972599983215332,0.9731999635696411,0.9733999967575073,0.9735999703407288,0.9741999506950378,0.974399983882904
1.4,0.00043845141772180796,0.0006078635342419147,0.0007491460419259965,0.0008569788769818842,0.0009396779350936413,0.0010263788281008601,0.0011037238873541355,0.0011679434683173895,0.0012230582069605589,0.0012760191457346082,0.12445610016584396,0.13838323950767517,0.14578039944171906,0.15103042125701904,0.15511295199394226,0.15854863822460175,0.1613280326128006,0.16388994455337524,0.165984109044075,0.16781535744667053,0.016447369009256363,0.016447369009256363,0.019736841320991516,0.019736841320991516,0.02302631549537182,0.02302631549537182,0.02302631549537182,0.02302631549537182,0.02302631549537182,0.02302631549537182,0.9807999730110168,0.9817999601364136,0.9824000000953674,0.9824000000953674,0.9825999736785889,0.9825999736785889,0.9825999736785889,0.9827999472618103,0.983199954032898,0.9833999872207642
1.5,0.009903617203235626,0.012524469755589962,0.014332764782011509,0.015764538198709488,0.01698269508779049,0.018079321831464767,0.01894884556531906,0.01979936473071575,0.0204755999147892,0.02115672640502453,0.1725088357925415,0.18793155252933502,0.1957898586988449,0.2012811005115509,0.20554673671722412,0.20907898247241974,0.21189238131046295,0.21447397768497467,0.21659818291664124,0.21843470633029938,0.11184210330247879,0.11513157933950424,0.125,0.12828947603702545,0.12828947603702545,0.1315789520740509,0.13486842811107635,0.13486842811107635,0.1381578892469406,0.1381578892469406,0.9861999750137329,0.9861999750137329,0.986799955368042,0.986799955368042,0.9869999885559082,0.9869999885559082,0.9869999885559082,0.9871999621391296,0.9871999621391296,0.9871999621391296
1.6,0.04803094267845154,0.05617031082510948,0.06109634041786194,0.06468980014324188,0.06764479726552963,0.07018806040287018,0.07222136110067368,0.07416559010744095,0.07575051486492157,0.07720386981964111,0.22118207812309265,0.23759028315544128,0.24569667875766754,0.251310259103775,0.2556224465370178,0.25910985469818115,0.2619084417819977,0.26446810364723206,0.2665865421295166,0.26842427253723145,0.28289473056793213,0.29605263471603394,0.29605263471603394,0.2993420958518982,0.2993420958518982,0.30263158679008484,0.3059210479259491,0.3059210479259491,0.3059210479259491,0.3059210479259491,0.989799976348877,0.9901999831199646,0.990399956703186,0.990399956703186,0.990399956703186,0.990399956703186,0.990399956703186,0.9905999898910522,0.9905999898910522,0.9905999898910522
1.7,0.10129125416278839,0.11332188546657562,0.11993180215358734,0.1246335431933403,0.12836816906929016,0.13149477541446686,0.13404536247253418,0.13643142580986023,0.13839328289031982,0.14012902975082397,0.27021297812461853,0.2869798243045807,0.2952527403831482,0.30088433623313904,0.3051874339580536,0.3086293637752533,0.3113916516304016,0.3139055371284485,0.3159846365451813,0.3177640736103058,0.5427631735801697,0.5526315569877625,0.5559210777282715,0.5625,0.5625,0.5625,0.5625,0.5625,0.5657894611358643,0.5657894611358643,0.9914000034332275,0.991599977016449,0.991599977016449,0.991599977016449,0.991599977016449,0.991599977016449,0.9917999505996704,0.9917999505996704,0.9917999505996704,0.9917999505996704
1.8,0.15760661661624908,0.1721184253692627,0.1796068400144577,0.18483147025108337,0.1889065057039261,0.1923128068447113,0.19502848386764526,0.19751866161823273,0.19959460198879242,0.20141561329364777,0.31911441683769226,0.33599966764450073,0.34427475929260254,0.34982895851135254,0.35409754514694214,0.357476145029068,0.36016127467155457,0.3626120984554291,0.3646189272403717,0.3663528561592102,0.7039473652839661,0.7171052694320679,0.7236841917037964,0.7236841917037964,0.7269737124443054,0.7269737124443054,0.7269737124443054,0.7269737124443054,0.7269737124443054,0.7269737124443054,0.9943999648094177,0.9945999979972839,0.9945999979972839,0.9945999979972839,0.9945999979972839,0.9945999979972839,0.9945999979972839,0.9945999979972839,0.9945999979972839,0.9945999979972839
1.9,0.21508733928203583,0.23089510202407837,0.23879548907279968,0.2442728728055954,0.2484811246395111,0.25190848112106323,0.2546521723270416,0.2571844756603241,0.2592942416667938,0.26110953092575073,0.3676479160785675,0.38446250557899475,0.3925977349281311,0.3980255424976349,0.4021413028240204,0.4053801894187927,0.4079294204711914,0.4102596640586853,0.4121788740158081,0.41383984684944153,0.8552631735801697,0.8618420958518982,0.8651315569877625,0.8684210777282715,0.8684210777282715,0.8717105388641357,0.875,0.875,0.875,0.875,0.9955999851226807,0.9955999851226807,0.9957999587059021,0.9957999587059021,0.9957999587059021,0.9957999587059021,0.9957999587059021,0.9957999587059021,0.9957999587059021,0.9957999587059021
2.0,0.2708950340747833,0.2874549329280853,0.29558759927749634,0.3011554479598999,0.3054073452949524,0.3088241219520569,0.3115760087966919,0.3140832185745239,0.3161452114582062,0.3179088830947876,0.41541221737861633,0.4318436086177826,0.43970227241516113,0.44485920667648315,0.4487707018852234,0.45181816816329956,0.45422279834747314,0.456411212682724,0.45821473002433777,0.4597671329975128,0.9177631735801697,0.9177631735801697,0.9177631735801697,0.9210526347160339,0.9243420958518982,0.9276315569877625,0.9342105388641357,0.9375,0.9375,0.9375,0.9959999918937683,0.9961999654769897,0.9961999654769897,0.9961999654769897,0.9961999654769897,0.9961999654769897,0.9961999654769897,0.9961999654769897,0.9961999654769897,0.9961999654769897


==> data/semantic_support_yelp.csv <==
Alpha,Recall-10,Recall-20,Recall-30,Recall-40,Recall-50,Recall-60,Recall-70,Recall-80,Recall-90,Recall-100,Recall-Chulin-10,Recall-Chulin-20,Recall-Chulin-30,Recall-Chulin-40,Recall-Chulin-50,Recall-Chulin-60,Recall-Chulin-70,Recall-Chulin-80,Recall-Chulin-90,Recall-Chulin-100,Precision-10,Precision-20,Precision-30,Precision-40,Precision-50,Precision-60,Precision-70,Precision-80,Precision-90,Precision-100,Precision-Chulin-10,Precision-Chulin-20,Precision-Chulin-30,Precision-Chulin-40,Precision-Chulin-50,Precision-Chulin-60,Precision-Chulin-70,Precision-Chulin-80,Precision-Chulin-90,Precision-Chulin-100
0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.917844413896091e-06,7.8744496931904e-06,7.836438271624502e-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00039999998989515007,0.00039999998989515007,0.00039999998989515007
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.191350389097352e-06,8.103595973807387e-06,8.029452146729454e-06,7.969778380356729e-06,1.5835688827792183e-05,2.36233499890659e-05,2.3509313905378804e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00019999999494757503,0.00019999999494757503,0.00019999999494757503,0.00019999999494757503,0.0017999999690800905,0.0017999999690800905,0.0017999999690800905
1.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0007406754302792251,0.0012403047876432538,0.001687434152700007,0.0020232636015862226,0.0023500428069382906,0.002561395289376378,0.002765513025224209,0.0030562879983335733,0.003346641082316637,0.0035342336632311344,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04079999774694443,0.06419999897480011,0.07039999961853027,0.07580000162124634,0.08079999685287476,0.08379999548196793,0.0867999941110611,0.09860000014305115,0.10619999468326569,0.1103999987244606
1.2,0.0,8.495238034811337e-06,8.312483259942383e-06,1.6382700778194703e-05,2.431078792142216e-05,2.4088356440188363e-05,3.1879113521426916e-05,3.1671377655584365e-05,3.14977987727616e-05,3.134575308649801e-05,0.025544485077261925,0.03484746813774109,0.04156241565942764,0.04655963554978371,0.050769027322530746,0.05435939133167267,0.05748601257801056,0.06022312492132187,0.06274361163377762,0.0651286393404007,0.0,0.0008984726155176759,0.0008984726155176759,0.0008984726155176759,0.0008984726155176759,0.0008984726155176759,0.0017969452310353518,0.0017969452310353518,0.0017969452310353518,0.0017969452310353518,0.48659998178482056,0.5489999651908875,0.5803999900817871,0.5985999703407288,0.6132000088691711,0.6225999593734741,0.6340000033378601,0.6441999673843384,0.6531999707221985,0.6606000065803528
1.3,0.0003879728610627353,0.0005182095337659121,0.0006982486229389906,0.0008273263811133802,0.0009562243358232081,0.0010759466094896197,0.001147648086771369,0.0011955945519730449,0.001220539677888155,0.001261666533537209,0.1265849620103836,0.14948220551013947,0.16398034989833832,0.17403343319892883,0.18139900267124176,0.18783698976039886,0.1932033747434616,0.1978352665901184,0.20177489519119263,0.20531468093395233,0.007187780924141407,0.007187780924141407,0.007187780924141407,0.008086253888905048,0.008086253888905048,0.008984725922346115,0.008984725922346115,0.008984725922346115,0.008984725922346115,0.008984725922346115,0.9103999733924866,0.9223999977111816,0.9264000058174133,0.9303999543190002,0.9339999556541443,0.9357999563217163,0.9371999502182007,0.939799964427948,0.9411999583244324,0.9422000050544739
1.4,0.012450401671230793,0.01619192399084568,0.018844399601221085,0.020830603316426277,0.02261713705956936,0.024216827005147934,0.025455472990870476,0.026793984696269035,0.027796806767582893,0.02859516255557537,0.2619786560535431,0.28723248839378357,0.30213382840156555,0.3120494782924652,0.3192978799343109,0.3254457414150238,0.33044296503067017,0.3347902297973633,0.3383966088294983,0.3415589928627014,0.01886792480945587,0.021563343703746796,0.02425876073539257,0.025157233700156212,0.025157233700156212,0.025157233700156212,0.025157233700156212,0.025157233700156212,0.026055706664919853,0.026055706664919853,0.972000002861023,0.972599983215332,0.9729999899864197,0.9733999967575073,0.9733999967575073,0.9733999967575073,0.9733999967575073,0.9733999967575073,0.9733999967575073,0.9733999967575073
1.5,0.10284807533025742,0.12238240242004395,0.1348949819803238,0.14373362064361572,0.1504189521074295,0.15630532801151276,0.16098155081272125,0.1651424765586853,0.1688518226146698,0.1718844324350357,0.3828057646751404,0.40512940287590027,0.417910099029541,0.42636796832084656,0.4325132369995117,0.43770551681518555,0.4418843686580658,0.4455212652683258,0.4485601484775543,0.45122212171554565,0.06648697704076767,0.07187780737876892,0.0736747533082962,0.07457322627305984,0.07547169923782349,0.07816711813211441,0.07816711813211441,0.07816711813211441,0.07816711813211441,0.07816711813211441,0.9749999642372131,0.9749999642372131,0.9749999642372131,0.9749999642372131,0.9749999642372131,0.9749999642372131,0.9751999974250793,0.9753999710083008,0.975600004196167,0.975600004196167
1.6,0.2768406867980957,0.30192500352859497,0.3164770305156708,0.3262655735015869,0.33336979150772095,0.3394049406051636,0.34426653385162354,0.34849995374679565,0.3520469665527344,0.35513561964035034,0.484040230512619,0.5027906894683838,0.5134870409965515,0.5205767154693604,0.5257126688957214,0.5300522446632385,0.5335447788238525,0.5365843772888184,0.5391241908073425,0.5413489937782288,0.18328841030597687,0.19227313995361328,0.19766397774219513,0.2012578696012497,0.20305481553077698,0.20664870738983154,0.20934411883354187,0.21114106476306915,0.21293801069259644,0.21473495662212372,0.9781999588012695,0.9783999919891357,0.9783999919891357,0.9783999919891357,0.9783999919891357,0.9783999919891357,0.9783999919891357,0.9785999655723572,0.9785999655723572,0.9785999655723572
1.7,0.42630279064178467,0.447163850069046,0.45905688405036926,0.4669397473335266,0.47265034914016724,0.4774753749370575,0.48135867714881897,0.4847383499145508,0.48756229877471924,0.4900359809398651,0.5657966732978821,0.5816179513931274,0.5906185507774353,0.5965842604637146,0.6009059548377991,0.6045575141906738,0.6074963808059692,0.610054075717926,0.6121912002563477,0.6140633225440979,0.38903865218162537,0.4052111506462097,0.40790656208992004,0.4159928262233734,0.419586718082428,0.4222821295261383,0.4267745018005371,0.43216532468795776,0.43845462799072266,0.4420485198497772,0.9799999594688416,0.9799999594688416,0.9799999594688416,0.9799999594688416,0.9801999926567078,0.9801999926567078,0.9801999926567078,0.9801999926567078,0.9803999662399292,0.9803999662399292
1.8,0.5369279980659485,0.5537960529327393,0.5633952021598816,0.5697575807571411,0.5743666887283325,0.5782610774040222,0.5813953280448914,0.5841231346130371,0.586402416229248,0.5883989930152893,0.6318137645721436,0.6452388167381287,0.652870774269104,0.6579292416572571,0.6615937948226929,0.6646900773048401,0.6671820282936096,0.669350802898407,0.6711629629135132,0.6727504134178162,0.6630727648735046,0.6765498518943787,0.6801437735557556,0.6837376356124878,0.6927223801612854,0.6927223801612854,0.6963163018226624,0.6963163018226624,0.6972147226333618,0.6972147226333618,0.9825999736785889,0.9825999736785889,0.9827999472618103,0.9827999472618103,0.9827999472618103,0.9827999472618103,0.9829999804496765,0.9829999804496765,0.9829999804496765,0.9829999804496765
1.9,0.6215677857398987,0.6353588700294495,0.6432033181190491,0.648402750492096,0.6521692872047424,0.6553518176078796,0.6579131484031677,0.6601423621177673,0.6620050072669983,0.6636366248130798,0.6855039596557617,0.6970003247261047,0.7035186886787415,0.7078391909599304,0.7109689712524414,0.7136135697364807,0.7157418727874756,0.7175942659378052,0.7191420197486877,0.7204977869987488,0.8472597002983093,0.8508535623550415,0.8517520427703857,0.8517520427703857,0.8535490036010742,0.8544474840164185,0.8544474840164185,0.8544474840164185,0.8544474840164185,0.8553459048271179,0.9833999872207642,0.9833999872207642,0.9837999939918518,0.9837999939918518,0.9837999939918518,0.9837999939918518,0.9837999939918518,0.9837999939918518,0.9837999939918518,0.9837999939918518
2.0,0.6853805184364319,0.696872889995575,0.7033939957618713,0.7077162861824036,0.7108474373817444,0.7134931087493896,0.7156223654747009,0.7174754738807678,0.7190238833427429,0.7203802466392517,0.7297945618629456,0.7396718859672546,0.7452723383903503,0.7489843368530273,0.7516733407974243,0.7539454698562622,0.7557740807533264,0.7573655843734741,0.7586953639984131,0.7598602175712585,0.9227313995361328,0.9254267811775208,0.9254267811775208,0.926325261592865,0.9272237420082092,0.9290207028388977,0.9299191832542419,0.9299191832542419,0.9299191832542419,0.9308176040649414,0.9861999750137329,0.9865999817848206,0.9865999817848206,0.9865999817848206,0.9865999817848206,0.9865999817848206,0.9865999817848206,0.9865999817848206,0.9865999817848206,0.9865999817848206

